Molecular tracers of planet formation in the atmospheres of hot Jupiters

The atmospheric chemical composition of a hot Jupiter can lead to insights into where in its natal protoplanetary disk it formed and its subsequent migration pathway. We use a 1-D chemical kinetics code to compute a suite of models across a range of elemental abundances to investigate the resultant abundances of key molecules in hot jupiter atmospheres. Our parameter sweep spans metallicities between 0.1x and 10x solar values for the C/H, O/H and N/H ratios, and equilibrium temperatures of 1000K and 2000K. We link this parameter sweep to the formation and migration models from previous works to predict connections between the atmospheric molecular abundances and formation pathways, for the molecules \ce{H2O}, \ce{CO}, \ce{CH4}, \ce{CO2}, \ce{HCN} and \ce{NH3}. We investigate atmospheric \ce{H2O} abundances in eight hot Jupiters reported in the literature. All eight planets fall within our predicted ranges for various formation models, however six of them are degenerate between multiple models and, hence, require additional molecular detections for constraining their formation histories. The other two planets, HD 189733~b and HD 209458~b, have water abundances that fall within ranges expected from planets that formed beyond the \ce{CO2} snowline. Finally, we investigate the detections of \ce{H2O}, \ce{CO}, \ce{CH4}, \ce{CO2}, \ce{HCN} and \ce{NH3} in the atmosphere of HD 209458~b and find that, within the framework of our model, the abundances of these molecules best match with a planet that formed between the \ce{CO2} and \ce{CO} snowlines and then underwent disk-free migration to reach its current location.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
